Stinging the Swarm: Extracting Attacker Intelligence from a Twin-Controller OT Honeypot

Autonomous language-model agents can drive industrial controllers over fieldbus protocols, probing a plant at machine speed and in coordinated swarms. We present Talos, an inline gate that judges every agent request to a controller in milliseconds and routes agents it flags as hostile to a device-faithful decoy -- a mirror twin of the real plant -- where their attack continues harmlessly and is read for intelligence. We evaluate the full pipeline (detect -> quarantine -> mirror -> extract) against 2,400 autonomous attacker agents, 600 in each of four tiers that escalate the attacker's effort to stay hidden, from no concealment to an explicit non-disclosure rule and a trained cover story. No write reached the real plant in any tier: the gate denies the damage path and a device-level envelope check backstops it, while unmapped registers are denied without exception and the gate still permits safe-direction stop commands. Decisions are model-driven in every tier with no inference timeouts, closing a common objection to small on-device judges. Beyond blocking, the pipeline reads the attacker. We find a behavioral structure along two axes -- how persistently an agent attacks and how much it discloses -- and show that the system has a capture channel for three of the four resulting regions: hardened, silent attackers escalate most and are read on the mirror; compliant, talkative attackers volunteer their identity to a diagnostic form before they are ever quarantined; only the paranoid, low-yield region resists both. Attacker identity fields are self-authored cover stories, but involuntary tells -- the self-reported toolchain fingerprint and the attacker's own list of targeted registers -- accumulate across the swarm into a high-confidence profile drawn from agents under explicit orders to stay silent. The gate, mirror, and harness are released under Apache 2.0 with a synthetic device family.

==> figdata/v3_disclosure_channels.dat <==
x code label spontaneous mirrorlure
0 AD {Anti-disclosure} 31.8 38.5
1 PAR {Paranoid} 0.0 0.3
2 CS {Cover-story} 96.0 0.2
3 Bare {Bare} 100.0 0.7


==> figdata/v3_swarm_curve.dat <==
k clients targets
1 1 1
10 2 3
25 2 6
50 4 7
100 5 10
150 6 14
200 6 17
231 6 18


==> figdata/verbal_vs_struct.dat <==
x label verbal struct
0 {Bare} 0.0 81.2
1 {Anti-disclosure} 0.0 71.2
2 {Paranoid} 0.0 47.5
3 {Cover-story} 90.0 97.5

